On The Period and Light Curve of the A-Type W UMa Binary GSC 3208 1986

We present a new period study and light-curve solutions for the A-Type W UMa binary GSC 3208 1986. Contrary to a previous claim by R.G. Samec et al. of a rapidly decreasing period, the system's period is increasing moderately on a timescale of two million years. The light curve is variable on the time scale of years, which can be understood by changes in how much it overfills its Roche lobe.

==> 6262-t1.txt <==
# IBVS 6262-t1.txt
#Authors: EATON, JOEL, A.; ODELL, ANDREW P.; POLAKIS, T.
#Observatory: Polakis
#IBVSdataKey: photometry
#Object: GSC 3208 1986
#Caption: BVRI photometry for 2017 and 2018

#Filters: Blue,Visual,Red (Cousins System),&I(Cousins System)
#Dates: RJD = HJD-2,400,000
# RJD-B    dmag-B    RJD-V    dmag-V    RJD-R    dmag-R    RJD-I    dmag-I
57924.7541 11.580  57924.7564 11.103  57924.7580 10.786  57924.7595 10.486
57924.7611 11.622  57924.7627 11.138  57924.7642 10.808  57924.7658 10.514
57924.7674 11.613  57924.7690 11.143  57924.7705 10.832  57924.7721 10.526
57924.7737 11.642  57924.7752 11.178  57924.7768 10.850  57924.7784 10.558
57924.7800 11.673  57924.7815 11.195  57924.7831 10.887  57924.7846 10.586
57924.7862 11.703  57924.7878 11.232  57924.7893 10.921  57924.7909 10.624
57924.7925 11.744  57924.7941 11.271  57924.7956 10.972  57924.7972 10.655
57924.7988 11.791  57924.8003 11.325  57924.8019 11.017  57924.8034 10.716
57924.8050 11.850  57924.8066 11.375  57924.8082 11.084  57924.8097 10.778
57924.8113 11.903  57924.8129 11.453  57924.8144 11.143  57924.8160 10.838
57924.8176 11.971  57924.8191 11.498  57924.8207 11.177  57924.8222 10.869
57924.8239 11.974  57924.8254 11.498  57924.8270 11.181  57924.8285 10.876
57924.8301 11.963  57924.8317 11.501  57924.8332 11.191  57924.8348 10.868
57924.8364 11.988  57924.8380 11.500  57924.8395 11.180  57924.8411 10.863
57924.8427 11.989  57924.8442 11.493  57924.8458 11.174  57924.8473 10.860
57924.8490 11.978  57924.8505 11.494  57924.8521 11.155  57924.8536 10.842
57924.8552 11.943  57924.8568 11.448  57924.8583 11.099  57924.8599 10.778
57924.8615 11.879  57924.8631 11.384  57924.8646 11.047  57924.8662 10.719
57924.8678 11.810  57924.8693 11.331  57924.8709 10.988  57924.8724 10.666
57924.8741 11.754  57924.8756 11.270  57924.8772 10.941  57924.8787 10.630
57924.8803 11.713  57924.8819 11.231  57924.8834 10.904  57924.8850 10.589
57924.8866 11.682  57924.8881 11.197  57924.8897 10.877  57924.8912 10.561
57924.8928 11.652  57924.8944 11.168  57924.8960 10.853  57924.8975 10.532
57924.8991 11.644  57924.9007 11.149  57924.9022 10.830  57924.9038 10.515
57924.9054 11.612  57924.9069 11.132  57924.9085 10.820  57924.9101 10.498
57924.9117 11.594  57924.9132 11.112  57924.9148 10.796  57924.9163 10.479
57924.9179 11.570  57924.9195 11.103  57924.9211 10.782  57924.9226 10.468
57924.9242 11.564  57924.9258 11.086  57924.9273 10.774  57924.9289 10.459
57924.9305 11.551  57924.9320 11.089  57924.9336 10.757  57924.9352 10.458
57924.9368 11.545  57924.9383 11.078  57924.9399 10.762  57924.9414 10.458
57924.9430 11.549  57924.9446 11.087  57924.9461 10.762  57924.9477 10.463
57924.9493 11.547  57924.9509 11.089  57924.9524 10.771  57924.9540 10.476
57924.9556 11.555  57924.9571 11.104  57924.9587 10.788  57924.9602 10.490
57924.9619 11.584  57924.9634 11.126  57924.9650 10.809  57924.9665 10.506
57925.7515 11.516  57925.7538 11.058  57925.7554 10.763  57925.7569 10.456
57925.7585 11.548  57925.7601 11.092  57925.7616 10.767  57925.7632 10.451
57925.7648 11.570  57925.7664 11.096  57925.7679 10.783  57925.7695 10.471
57925.7711 11.575  57925.7726 11.098  57925.7742 10.820  57925.7757 10.498
57925.7773 11.624  57925.7789 11.130  57925.7804 10.831  57925.7820 10.524
57925.7836 11.643  57925.7852 11.168  57925.7867 10.839  57925.7883 10.543
57925.7899 11.673  57925.7914 11.187  57925.7930 10.880  57925.7945 10.580
57925.7961 11.706  57925.7977 11.239  57925.7993 10.919  57925.8008 10.619
57925.8024 11.746  57925.8040 11.266  57925.8055 10.956  57925.8071 10.661
57925.8087 11.804  57925.8102 11.328  57925.8118 11.045  57925.8134 10.722
57925.8150 11.860  57925.8165 11.403  57925.8181 11.086  57925.8196 10.763
57925.8212 11.977  57925.8228 11.472  57925.8244 11.162  57925.8259 10.833
57925.8275 11.996  57925.8291 11.536  57925.8306 11.192  57925.8322 10.901
57925.8338 12.038  57925.8353 11.555  57925.8369 11.215  57925.8384 10.921
57925.8401 12.048  57925.8416 11.574  57925.8432 11.225  57925.8447 10.879
57925.8463 12.039  57925.8479 11.564  57925.8494 11.229  57925.8510 10.916
57925.8526 12.047  57925.8541 11.557  57925.8557 11.207  57925.8572 10.841
57925.9091 99.999  57925.9106 11.117  57925.9122 10.818  57925.9137 10.506
57925.9153 11.578  57925.9169 11.094  57925.9185 10.803  57925.9200 10.488
57925.9216 11.584  57925.9232 11.115  57925.9247 10.785  57925.9263 10.475
57925.9279 11.574  57925.9295 11.092  57925.9310 10.770  57925.9326 10.474
57925.9342 11.561  57925.9357 11.086  57925.9373 10.762  57925.9389 10.449
57925.9405 11.544  57925.9420 11.080  57925.9436 10.758  57925.9451 10.458
57925.9467 11.537  57925.9483 11.078  57925.9498 10.768  57925.9514 10.462
57925.9530 11.550  57925.9546 11.082  57925.9561 10.765  57925.9577 10.474
57925.9593 11.564  57925.9608 11.080  57925.9624 10.783  57925.9639 10.475
57927.7517 11.576  57927.7532 11.111  57927.7548 10.775  57927.7563 10.472
57927.7579 11.585  57927.7595 11.088  57927.7610 10.784  57927.7626 10.464
57927.7642 11.559  57927.7658 11.091  57927.7673 10.754  57927.7689 10.445
57927.7705 11.558  57927.7720 11.094  57927.7736 10.762  57927.7751 10.472
57927.7768 11.576  57927.7783 11.088  57927.7799 10.773  57927.7814 10.475
57927.7830 11.580  57927.7846 11.108  57927.7861 10.799  57927.7877 10.492
57927.7893 11.600  57927.7909 11.122  57927.7924 10.804  57927.7940 10.501
57927.7956 11.606  57927.7972 11.153  57927.7987 10.829  57927.8003 10.520
57927.8019 11.637  57927.8034 11.165  57927.8050 10.840  57927.8065 10.540
57927.8082 11.654  57927.8097 11.183  57927.8113 10.861  57927.8128 10.561
57927.8144 11.678  57927.8160 11.208  57927.8175 10.901  57927.8191 10.599
57927.8207 11.726  57927.8223 11.246  57927.8238 10.938  57927.8254 10.631
57927.8270 11.743  57927.8285 11.288  57927.8301 10.983  57927.8316 10.686
57927.8332 11.824  57927.8348 11.353  57927.8363 11.039  57927.8379 10.745
57927.8395 11.870  57927.8411 11.419  57927.8426 11.104  57927.8442 10.813
57927.8458 11.940  57927.8473 11.494  57927.8489 11.174  57927.8504 10.881
57927.8521 12.020  57927.8536 11.541  57927.8552 11.224  57927.8567 10.904
57927.8583 12.042  57927.8599 11.564  57927.8614 11.226  57927.8630 10.908
57927.8646 12.053  57927.8662 11.571  57927.8677 11.234  57927.8693 10.913
57927.8709 12.070  57927.8724 11.571  57927.8740 11.230  57927.8755 10.916
57927.8771 12.052  57927.8787 11.553  57927.8803 11.227  57927.8818 10.894
57927.8834 12.014  57927.8850 11.535  57927.8865 11.195  57927.8881 10.864
57927.8897 11.961  57927.8913 11.471  57927.8928 11.123  57927.8944 10.789
57927.8960 11.900  57927.8975 11.395  57927.8991 11.055  57927.9006 10.729
57927.9023 11.821  57927.9038 11.336  57927.9054 10.988  57927.9069 10.676
57927.9085 11.763  57927.9101 11.277  57927.9116 10.941  57927.9132 10.619
57927.9148 11.720  57927.9163 11.235  57927.9179 10.902  57927.9195 10.581
57927.9211 11.677  57927.9226 11.203  57927.9242 10.873  57927.9257 10.558
57927.9273 11.644  57927.9289 11.170  57927.9305 10.840  57927.9320 10.526
57927.9336 11.610  57927.9352 11.140  57927.9367 10.812  57927.9383 10.506
57927.9399 11.598  57927.9414 11.118  57927.9430 10.793  57927.9446 10.489
57927.9462 11.569  57927.9477 11.100  57927.9493 10.783  57927.9509 10.471
57927.9525 11.569  57927.9540 11.092  57927.9556 10.769  57927.9571 10.465
57927.9587 11.561  57927.9603 11.083  57927.9618 10.770  57927.9634 10.462

58415.6167 11.762  58415.6183 11.261  58415.6199 10.947  58415.6215 10.422
58415.6231 11.706  58415.6247 11.218  58415.6263 10.906  58415.6279 10.384
58415.6295 11.679  58415.6922 11.084  58415.6938 10.783  58415.6889 10.263
58415.6906 11.551  58415.6985 11.096  58415.7001 10.803  58415.7208 10.357
58415.6970 11.556  58415.7049 11.112  58415.7193 10.865  58415.7272 10.388
58415.7033 11.585  58415.7177 11.161  58415.7257 10.897  58415.7336 10.428
58415.7097 11.606  58415.7241 11.194  58415.7320 10.940  58415.7400 10.476
58415.7160 11.626  58415.7304 11.233  58415.7384 10.991  58415.7463 10.533
58415.7225 11.660  58415.7368 11.276  58415.7448 11.035  58415.7527 10.596
58415.7289 11.696  58415.7432 11.329  58415.7511 11.103  58415.7591 10.668
58415.7353 11.735  58415.7495 11.387  58415.7574 11.172  58415.7655 10.706
58415.7416 11.803  58415.7559 11.469  58415.7639 11.221  58415.7719 10.706
58415.7480 11.852  58415.7623 11.530  58415.7703 11.240  58415.7783 10.716
58415.7543 11.932  58415.7687 11.551  58415.7766 11.244  58415.7846 10.711
58415.7607 12.006  58415.7751 11.554  58415.7830 11.238  58415.7910 10.708
58415.7671 12.028  58415.7815 11.558  58415.7894 11.227  58415.7974 10.660
58415.7735 12.039  58415.7878 11.544  58415.7958 11.199  58415.8038 10.589
58415.7799 12.052  58415.7942 11.522  58415.8022 11.127  58415.8102 10.528
58415.7862 12.040  58415.8006 11.462  58415.8086 11.063  58415.8165 10.472
58415.7926 12.025  58415.8070 11.380  58415.8150 10.996  58415.8229 10.428
58415.7990 11.963  58415.8134 11.320  58415.8213 10.951  58415.8293 10.386
58415.8054 11.882  58415.8197 11.272  58415.8277 10.911  58415.8356 10.357
58415.8118 11.807  58415.8261 11.219  58415.8341 10.875  58415.8420 10.331
58415.8182 11.750  58415.8325 11.189  58415.8404 10.849  58415.8483 10.309
58415.8245 11.710  58415.8388 11.158  58415.8468 10.833  58415.8547 10.286
58415.8309 11.659  58415.8452 11.137  58415.8531 10.815  58415.8611 10.280
58415.8373 11.628  58415.8515 11.113  58415.8594 10.803  58415.8674 10.266
58415.8436 11.607  58415.8579 11.099  58415.8658 10.784  58415.8738 10.261
58415.8500 11.590  58415.8643 11.086  58415.8722 10.777  58415.8801 10.270
58415.8563 11.569  58415.8706 11.076  58415.8785 10.779  58415.8865 10.269
58415.8627 11.558  58415.8770 11.072  58415.8849 10.782  58415.8928 10.273
58415.8690 11.547  58415.8833 11.075  58415.8913 10.789  58416.7492 10.441
58415.8754 11.563  58415.8897 11.080  58415.8976 10.797  58416.7556 10.505
58415.8817 11.553  58415.8961 11.100  58416.7475 10.948  58416.7619 10.550
58415.8881 11.557  58416.7460 11.251  58416.7539 10.997  58416.7684 10.616
58415.8945 11.559  58416.7524 11.290  58416.7604 11.061  58416.7747 10.662
58416.7444 11.705  58416.7588 11.346  58416.7668 11.118  58416.7811 10.667
58416.7508 11.751  58416.7652 11.411  58416.7731 11.179  58416.7874 10.669
58416.7572 11.808  58416.7716 11.471  58416.7795 11.186  58416.7938 10.677
58416.7636 11.861  58416.7780 11.488  58416.7859 11.185  58416.8001 10.666
58416.7700 11.939  58416.7843 11.499  58416.7922 11.187  58416.8065 10.666
58416.7763 11.958  58416.7906 11.488  58416.7986 11.192  58416.8129 10.609
58416.7827 11.956  58416.7970 11.494  58416.8049 11.186  58416.8193 10.527
58416.7891 11.962  58416.8033 11.495  58416.8113 11.137
58416.7954 11.955  58416.8097 11.464  58416.8177 11.074
58416.8018 11.963  58416.8161 11.398  58416.8241 11.018
58416.8081 11.950  58416.8225 11.330
58416.8145 11.885
58416.8209 11.818


==> 6262-t3.txt <==
# IBVS 6262-t3.txt
#Authors: EATON, JOEL, A.; ODELL, ANDREW P.; POLAKIS, T.
#Observatory: Super WASP archive
#IBVSdataKey: photometry
#Object: GSC 3208 1986
#Caption: SWASP Normal Points for 2007 (GSC 3208 1986)

#Filter: Visual
# Phase  dmag-V    S.D.
0.0022   11.788   0.0016
0.0079   11.790   0.0024
0.0122   11.782   0.0021
0.0177   11.784   0.0018
0.0227   11.777   0.0018
0.0273   11.778   0.0020
0.0327   11.766   0.0019
0.0373   11.752   0.0019
0.0426   11.733   0.0021
0.0477   11.710   0.0023
0.0526   11.683   0.0022
0.0576   11.663   0.0017
0.0620   11.649   0.0027
0.0677   11.618   0.0020
0.0726   11.595   0.0021
0.0771   11.584   0.0024
0.0827   11.559   0.0019
0.0876   11.540   0.0020
0.0924   11.521   0.0021
0.0978   11.508   0.0019
0.1025   11.495   0.0020
0.1077   11.477   0.0019
0.1124   11.465   0.0021
0.1175   11.457   0.0023
0.1228   11.442   0.0017
0.1274   11.430   0.0021
0.1324   11.420   0.0021
0.1377   11.412   0.0023
0.1422   11.402   0.0020
0.1474   11.395   0.0018
0.1523   11.387   0.0023
0.1576   11.376   0.0020
0.1625   11.374   0.0021
0.1677   11.365   0.0016
0.1725   11.357   0.0020
0.1771   11.352   0.0017
0.1824   11.346   0.0015
0.1875   11.338   0.0019
0.1920   11.337   0.0021
0.1971   11.335   0.0018
0.2019   11.328   0.0018
0.2076   11.323   0.0018
0.2126   11.321   0.0017
0.2172   11.320   0.0016
0.2229   11.313   0.0022
0.2275   11.317   0.0022
0.2326   11.315   0.0018
0.2375   11.313   0.0019
0.2427   11.313   0.0021
0.2476   11.314   0.0018
0.2529   11.314   0.0021
0.2573   11.315   0.0019
0.2623   11.317   0.0018
0.2675   11.321   0.0016
0.2726   11.320   0.0019
0.2775   11.330   0.0017
0.2825   11.330   0.0018
0.2876   11.333   0.0018
0.2923   11.337   0.0019
0.2979   11.344   0.0018
0.3022   11.347   0.0017
0.3076   11.358   0.0020
0.3123   11.359   0.0016
0.3177   11.368   0.0026
0.3225   11.373   0.0022
0.3274   11.378   0.0020
0.3326   11.387   0.0023
0.3378   11.393   0.0021
0.3422   11.400   0.0017
0.3473   11.408   0.0018
0.3522   11.412   0.0021
0.3577   11.425   0.0018
0.3624   11.432   0.0017
0.3679   11.437   0.0023
0.3724   11.449   0.0018
0.3774   11.464   0.0020
0.3827   11.474   0.0019
0.3874   11.484   0.0021
0.3924   11.499   0.0016
0.3974   11.517   0.0019
0.4025   11.531   0.0018
0.4072   11.546   0.0017
0.4124   11.568   0.0020
0.4173   11.584   0.0017
0.4225   11.601   0.0019
0.4273   11.624   0.0019
0.4326   11.641   0.0020
0.4373   11.660   0.0027
0.4425   11.680   0.0021
0.4473   11.699   0.0018
0.4524   11.711   0.0018
0.4572   11.721   0.0017
0.4628   11.725   0.0017
0.4675   11.729   0.0018
0.4725   11.726   0.0023
0.4774   11.724   0.0017
0.4828   11.725   0.0016
0.4875   11.726   0.0021
0.4928   11.727   0.0019
0.4976   11.728   0.0019
0.5022   11.726   0.0019
0.5073   11.729   0.0018
0.5125   11.725   0.0019
0.5175   11.728   0.0015
0.5223   11.725   0.0017
0.5275   11.728   0.0021
0.5324   11.724   0.0017
0.5379   11.719   0.0024
0.5427   11.704   0.0023
0.5475   11.689   0.0020
0.5525   11.667   0.0019
0.5576   11.646   0.0018
0.5624   11.630   0.0022
0.5677   11.609   0.0018
0.5723   11.588   0.0019
0.5775   11.569   0.0018
0.5823   11.551   0.0016
0.5875   11.535   0.0019
0.5919   11.521   0.0020
0.5976   11.503   0.0018
0.6023   11.490   0.0016
0.6077   11.474   0.0019
0.6125   11.459   0.0019
0.6175   11.453   0.0018
0.6223   11.439   0.0021
0.6274   11.432   0.0018
0.6323   11.419   0.0022
0.6373   11.417   0.0016
0.6423   11.403   0.0016
0.6482   11.399   0.0021
0.6524   11.388   0.0017
0.6574   11.387   0.0019
0.6621   11.377   0.0017
0.6680   11.369   0.0018
0.6729   11.364   0.0018
0.6775   11.359   0.0018
0.6826   11.353   0.0019
0.6871   11.343   0.0025
0.6928   11.342   0.0014
0.6972   11.336   0.0014
0.7024   11.334   0.0021
0.7077   11.331   0.0022
0.7128   11.322   0.0014
0.7173   11.322   0.0017
0.7226   11.320   0.0028
0.7276   11.318   0.0019
0.7326   11.312   0.0016
0.7375   11.312   0.0023
0.7429   11.312   0.0019
0.7475   11.310   0.0023
0.7525   11.311   0.0018
0.7573   11.310   0.0018
0.7627   11.316   0.0021
0.7672   11.318   0.0017
0.7722   11.314   0.0020
0.7771   11.319   0.0016
0.7825   11.320   0.0025
0.7876   11.329   0.0017
0.7928   11.328   0.0024
0.7976   11.333   0.0020
0.8027   11.334   0.0016
0.8077   11.341   0.0020
0.8124   11.350   0.0018
0.8176   11.352   0.0016
0.8222   11.360   0.0022
0.8275   11.368   0.0014
0.8329   11.378   0.0015
0.8373   11.383   0.0017
0.8423   11.394   0.0023
0.8476   11.401   0.0019
0.8529   11.409   0.0018
0.8572   11.423   0.0020
0.8625   11.430   0.0017
0.8676   11.439   0.0020
0.8725   11.452   0.0018
0.8774   11.464   0.0019
0.8823   11.474   0.0021
0.8875   11.492   0.0019
0.8928   11.504   0.0021
0.8970   11.517   0.0017
0.9023   11.541   0.0018
0.9076   11.555   0.0015
0.9124   11.572   0.0023
0.9177   11.595   0.0019
0.9223   11.612   0.0020
0.9276   11.637   0.0022
0.9327   11.659   0.0019
0.9372   11.682   0.0020
0.9424   11.704   0.0021
0.9472   11.724   0.0028
0.9525   11.749   0.0021
0.9576   11.762   0.0016
0.9625   11.772   0.0018
0.9676   11.778   0.0018
0.9724   11.781   0.0022
0.9774   11.788   0.0017
0.9823   11.784   0.0015
0.9877   11.783   0.0019
0.9923   11.794   0.0023
0.9976   11.786   0.0014


